Reproducibility in NLP: What Have We Learned from the Checklist?

Scientific progress in NLP rests on the reproducibility of researchers' claims. The *CL conferences created the NLP Reproducibility Checklist in 2020 to be completed by authors at submission to remind them of key information to include. We provide the first analysis of the Checklist by examining 10,405 anonymous responses to it. First, we find evidence of an increase in reporting of information on efficiency, validation performance, summary statistics, and hyperparameters after the Checklist's introduction. Further, we show acceptance rate grows for submissions with more Yes responses. We find that the 44% of submissions that gather new data are 5% less likely to be accepted than those that did not; the average reviewer-rated reproducibility of these submissions is also 2% lower relative to the rest. We find that only 46% of submissions claim to open-source their code, though submissions that do have 8% higher reproducibility score relative to those that do not, the most for any item. We discuss what can be inferred about the state of reproducibility in NLP, and provide a set of recommendations for future conferences, including: a) allowing submitting code and appendices one week after the deadline, and b) measuring dataset reproducibility by a checklist of data collection practices.

==> main_claims.txt <==
Track-specific analysis
PCA for finding paper architypes
How responses change as the submissions get closer to the deadline (assuming the submission ID is in order)


==> title_ideas.txt <==
Title:
Reproducibility in NLP: What Have We Learned from the Checklist? 

I'll update the main file


Other ideas:
The NLP Reproducibility Checklist: What have we learned?

On the use of Reproducibility Checklists for Paper Submissions

On Reproducibility Checklists for Paper Submissions [Ian: if we like the "On" beginning we can add that to pretty much any of these] [N: the ``On'' beginning sounds pretentious to me here, I'm imagining a white-haired old man lecturing at me] [I: got it, yah I was thinking about it more as being cute. But many readers wont be so generous.]

Reflections on Three Years of Reproducibility Checklists [Noah: not bad]


Reproducibility Checklist at Three:  What Have We Learned? [Noah: cute]

Reproducibility in NLP: Checklists, Conferences, and Publications [Noah doesn't like this one, not sure why]

Yejin parody title:
The Curious Case of Reproducibility Checklists [I'll have to ask what Ari makes of this hehe]



==> todo_and_open_questions.txt <==
\section*{Open Questions To Resolve}
\begin{enumerate}
    \item Should we remove all submissions with the same answer for all questions?
    \item If we don't remove this from all analysis, should we remove it from some figures?
    \item If we do any filtering for analyses that compare to a baseline acceptance rate, do we do the same filtering on the baseline acceptance rate or not?
    \item How can we most sensitively present the fact that some conferences have a much higher acceptance rate than reported when we standardize to remove withdrawn and desk reject papers from this statistic?
    \item What are the overall claims we are trying to make out of all these little descriptive findings? 
    \item Do we need to also try to get conference data from 2022?
\end{enumerate}

